The Largest Pure Partial Planes of Order 6 Have Size 25

In this paper, we prove that the largest pure partial plane of order 6 has size 25. At the same time, we classify all pure partial planes of order 6 and size 25 up to isomorphism. Our major approach is computer search. The search space is very large so we use combinatorial arguments to rule out some of the cases. For the remaining cases, we subdivide each search by phases and use multiple checks to reduce search space via symmetry.

==> mycases/README.txt <==
Download Nauty & Traces 2.5 at http://pallini.di.uniroma1.it/nauty25r9.tar.gz and install it using the following commands as described in the Nauty & Traces homepage:
tar xvzf nauty25r9.tar.gz
cd nauty25r9
./configure
make

Copy all files in this folder to the same directory as the installed Nauty & Traces 2.5 and run the command:
chmod +x makecases.sh
./makecases.sh

The executables will be generated. For example, case 2 phase 1 can be run using
./case2-phase1

For testing all the cases, run the command:
./testcases.sh
Warning: This will take about 10-15 days to finish.

==> mycases/case1-1-phase1.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42]]
Length 14
Starting Configuration passed.
Number of Remaining Lines: 265
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,33,40],[2,12,17,20,25,34,39]]
Length 19
"1111333333333333333333333333333333333333777"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40]]
Length 19
"1111333333333333333333333333333333333333777"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,25,32,39],[2,11,18,19,26,33,40],[2,12,15,20,29,34,37]]
Length 19
"1111333333333333333333333333333333333333777"

#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40]]
Length 19
"1111333333333333333333333333333333333333777"

#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,25,34,38],[2,12,16,23,26,33,37]]
Length 19
"1111333333333333333333333333333333333333777"

#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,26,34,37],[2,12,16,23,25,33,38]]
Length 19
"1111333333333333333333333333333333333333777"

#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,33,37],[2,11,16,24,26,31,39],[2,12,15,23,25,34,38]]
Length 19
"1111333333333333333333333333333333333333777"

#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37]]
Length 19
"1111333333333333333333333333333333333333777"

#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,15,24,26,31,40],[2,12,16,20,29,33,37]]
Length 19
"1111333333333333333333333333333333333333777"

#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,16,24,26,33,37],[2,12,15,20,29,31,40]]
Length 19
"1111333333333333333333333333333333333333777"

#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,29,36,39],[2,9,16,20,30,31,41],[2,10,18,23,26,33,37],[2,11,15,24,25,32,40],[2,12,17,19,27,34,38]]
Length 19
"1111333333333333333333333333333333333333777"

#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,15,19,29,36,40],[2,9,13,20,30,34,41],[2,10,18,23,26,31,39],[2,11,16,24,27,32,37],[2,12,17,22,25,33,38]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #1
Finish!


==> mycases/case1-1-phase2_SPPP.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,33,40],[2,12,17,20,25,34,39]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,33,40],[2,12,17,20,25,34,39]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 128
Starting DFS......
#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,16,19,29,33,42],[3,9,13,24,26,35,40],[3,10,14,23,25,36,39]]
Length 23
"1113333333333334444444444444444444444445777"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,16,19,29,33,42],[3,9,13,24,26,35,40],[4,12,13,21,29,34,38]]
Length 23
"1123333333333333334444444444444444444555777"

#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,16,19,29,33,42],[3,11,14,24,27,31,40],[3,12,13,23,28,32,39]]
Length 23
"1113333333333334444444444444444444444445777"

#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,16,19,29,33,42],[4,11,14,22,30,33,37],[4,12,13,21,29,34,38]]
Length 23
"1133333333333333333344444444444444445555777"

#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,16,24,25,35,39],[3,9,14,19,29,36,40],[3,10,13,23,26,33,42]]
Length 23
"1113333333333334444444444444444444444445777"

#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,17,24,28,31,39],[3,9,14,19,29,36,40],[3,10,13,23,26,33,42]]
Length 23
"1113333333333334444444444444444444444445777"

#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,8,18,21,29,31,40],[3,10,13,23,26,33,42]]
Length 22
"1113333333333333333334444444444444444444777"

#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,9,14,19,29,36,40],[3,10,13,23,26,33,42],[4,7,18,22,29,33,38],[4,11,13,21,30,32,40],[4,12,14,23,27,34,37]]
Length 25
"1133333333344444444444444444444555555555777"

#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,20,30,34,41],[3,9,14,19,29,36,40],[3,10,13,23,26,33,42],[4,7,18,23,27,32,40],[4,11,14,22,30,33,37],[4,12,13,21,29,34,38]]
Length 25
"1133333333344444444444444444444555555555777"

#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,23,26,36,40],[3,8,16,24,25,35,39],[3,9,13,20,29,34,42],[3,10,14,19,30,33,41]]
Length 23
"1113333333333334444444444444444444444445777"

#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,23,26,36,40],[3,8,16,24,25,35,39],[3,9,13,20,29,34,42],[3,11,14,22,30,33,37]]
Length 23
"1113333333333334444444444444444444444445777"

#13
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,15,24,29,32,37],[2,11,18,19,26,34,39],[2,12,17,20,25,33,40],[3,7,15,23,26,36,40],[3,8,16,24,25,35,39],[3,11,14,22,30,33,37],[3,12,13,21,29,34,38]]
Length 23
"1113333333333334444444444444444444444445777"

Finish Subcase #2

Starting Configuration #3: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,25,32,39],[2,11,18,19,26,33,40],[2,12,15,20,29,34,37]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#14
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,25,32,39],[2,11,18,19,26,33,40],[2,12,15,20,29,34,37]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #3

Starting Configuration #4: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 32
Starting DFS......
#15
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,17,22,30,32,39],[3,10,18,19,27,35,38]]
Length 21
"1113333333333333333333333333444444444444777"

#16
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,17,22,30,32,39],[3,11,14,24,27,31,40]]
Length 21
"1113333333333333333333333333444444444444777"

#17
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,17,22,30,32,39],[3,12,14,23,27,34,37]]
Length 21
"1113333333333333333333333333444444444444777"

#18
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,17,22,30,32,39],[3,12,16,20,27,35,37]]
Length 21
"1113333333333333333333333333444444444444777"

#19
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,17,22,30,32,39],[4,11,15,22,26,31,42]]
Length 21
"1122333333333333333333333333344444444445777"

#20
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,18,22,29,33,38],[3,11,14,24,27,31,40]]
Length 21
"1113333333333333333333333333444444444444777"

#21
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,16,23,30,31,38],[2,10,17,24,26,33,37],[2,11,18,20,25,34,39],[2,12,15,19,29,32,40],[3,7,18,22,29,33,38],[4,11,15,22,26,31,42]]
Length 21
"1122333333333333333333333333344444444445777"

Finish Subcase #4

Starting Configuration #5: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,25,34,38],[2,12,16,23,26,33,37]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#22
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,25,34,38],[2,12,16,23,26,33,37]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #5

Starting Configuration #6: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,26,34,37],[2,12,16,23,25,33,38]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#23
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,31,39],[2,11,15,24,26,34,37],[2,12,16,23,25,33,38]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #6

Starting Configuration #7: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,33,37],[2,11,16,24,26,31,39],[2,12,15,23,25,34,38]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#24
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,20,29,33,37],[2,11,16,24,26,31,39],[2,12,15,23,25,34,38]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #7

Starting Configuration #8: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 96
Starting DFS......
#25
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37],[3,7,15,23,26,36,40],[3,8,16,19,29,33,42],[3,9,14,24,25,34,41],[3,10,13,20,30,35,39]]
Length 23
"1113333333333334444444444444444444444445777"

#26
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37],[3,7,15,23,26,36,40],[3,8,16,19,29,33,42],[3,9,14,24,25,34,41],[4,11,15,22,25,32,42]]
Length 23
"1123333333333333334444444444444444444555777"

#27
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37],[3,7,15,23,26,36,40],[3,8,17,24,28,33,37],[3,11,13,21,30,34,38],[4,7,16,20,30,33,41],[4,8,18,21,29,31,40],[4,12,13,23,28,32,39]]
Length 25
"1133333333344444444444444444444555555555777"

#28
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37],[3,7,15,23,26,36,40],[3,8,17,24,28,33,37],[4,8,18,21,29,31,40],[5,9,18,22,26,35,37]]
Length 23
"1223333333333333333334444444444444455555777"

#29
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,32,40],[2,10,18,23,25,33,38],[2,11,16,24,26,31,39],[2,12,15,20,29,34,37],[3,7,15,23,26,36,40],[4,7,16,20,30,33,41],[5,7,17,24,27,34,38],[6,7,18,22,29,32,39]]
Length 23
"2222333333333333333444444444444444444447777"

Finish Subcase #8

Starting Configuration #9: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,15,24,26,31,40],[2,12,16,20,29,33,37]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 32
Starting DFS......
#30
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,15,24,26,31,40],[2,12,16,20,29,33,37],[3,9,18,20,28,31,41],[3,10,17,21,26,36,37],[3,11,16,19,27,32,42],[3,12,15,22,25,35,38]]
Length 23
"1113333333333334444444444444444444444445777"

#31
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,15,24,26,31,40],[2,12,16,20,29,33,37],[3,9,18,20,28,31,41],[3,11,16,21,25,36,38]]
Length 21
"1113333333333333333333333333444444444444777"

Finish Subcase #9

Starting Configuration #10: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,16,24,26,33,37],[2,12,15,20,29,31,40]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 32
Starting DFS......
#32
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,16,24,26,33,37],[2,12,15,20,29,31,40],[3,7,17,24,27,32,40],[3,8,18,21,29,34,37],[3,11,14,22,30,31,39],[3,12,13,23,28,33,38]]
Length 23
"1113333333333334444444444444444444444445777"

#33
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,27,36,41],[2,9,17,19,30,34,38],[2,10,18,23,25,32,39],[2,11,16,24,26,33,37],[2,12,15,20,29,31,40],[3,7,17,24,27,32,40],[3,11,14,22,30,31,39],[4,7,18,22,29,33,38],[4,12,14,23,27,34,37]]
Length 23
"1133333333333333333344444444444444445555777"

Finish Subcase #10

Starting Configuration #11: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,29,36,39],[2,9,16,20,30,31,41],[2,10,18,23,26,33,37],[2,11,15,24,25,32,40],[2,12,17,19,27,34,38]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 32
Starting DFS......
#34
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,29,36,39],[2,9,16,20,30,31,41],[2,10,18,23,26,33,37],[2,11,15,24,25,32,40],[2,12,17,19,27,34,38],[3,7,16,24,29,33,38],[3,8,18,21,25,34,41]]
Length 21
"1113333333333333333333333333444444444444777"

#35
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,13,22,29,36,39],[2,9,16,20,30,31,41],[2,10,18,23,26,33,37],[2,11,15,24,25,32,40],[2,12,17,19,27,34,38],[3,7,16,24,29,33,38],[4,7,18,22,27,32,41]]
Length 21
"1122333333333333333333333333344444444445777"

Finish Subcase #11

Starting Configuration #12: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,15,19,29,36,40],[2,9,13,20,30,34,41],[2,10,18,23,26,31,39],[2,11,16,24,27,32,37],[2,12,17,22,25,33,38]]
Length 19
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#36
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[2,8,15,19,29,36,40],[2,9,13,20,30,34,41],[2,10,18,23,26,31,39],[2,11,16,24,27,32,37],[2,12,17,22,25,33,38]]
Length 19
"1111333333333333333333333333333333333333777"

Finish Subcase #12
Finish!


==> mycases/case1-2-phase1.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42]]
Length 14
Starting Configuration passed.
Number of Remaining Lines: 176
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41]]
Length 18
"2222222222222223333333333333333333333333777"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,22,29,36,38],[4,7,16,23,30,32,39],[5,7,17,24,26,33,40],[6,7,18,20,27,34,41]]
Length 18
"2222222222222223333333333333333333333333777"

Finish Subcase #1
Finish!


==> mycases/case1-2-phase2_SPPP.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41]]
Length 18
Starting Configuration passed.
Number of Remaining Lines: 79
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,15,19,30,34,41],[3,9,13,22,30,35,38],[4,10,15,24,26,35,37],[5,11,15,22,25,32,42],[6,12,15,23,28,31,38]]
Length 23
"3333333333333333333333333334444444455557777"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,15,19,30,34,41],[4,12,15,22,25,35,38],[5,10,15,23,26,31,42],[6,11,15,24,28,32,37]]
Length 22
"2223333333333333333333333334444444444447777"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[2,10,17,20,30,33,37],[3,9,16,24,26,35,37],[4,8,18,21,29,34,37]]
Length 22
"2222222333333333333333444444444444444455777"

#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[2,11,15,22,30,31,38],[5,11,16,20,25,33,42]]
Length 21
"2222222233333333333333333334444444444445777"

#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[2,11,15,22,30,31,38],[6,8,15,23,25,34,42]]
Length 21
"2222222233333333333333333334444444444445777"

#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[2,11,15,22,30,31,38],[6,9,13,23,28,36,38]]
Length 21
"2222222333333333333333333333344444444455777"

#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[2,11,15,22,30,31,38],[6,12,14,23,27,31,40]]
Length 21
"2222222233333333333333333334444444444445777"

#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[3,9,13,24,28,32,41]]
Length 20
"2222222223333333333333333333333334444445777"

#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[3,9,16,24,26,35,37],[3,11,13,22,27,32,42],[6,9,13,23,28,36,38]]
Length 22
"2222223333333333333333334444444444444555777"

#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,19,27,36,41],[4,10,17,21,26,36,37],[6,12,16,21,29,31,38]]
Length 21
"2222223333333333333333333333333444444555777"

#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[2,10,17,19,26,36,39],[5,11,14,19,30,33,40]]
Length 22
"2222223333333333333333334444444444444555777"

#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[2,11,18,19,27,32,40],[6,8,17,21,30,31,40],[6,12,14,19,29,34,39]]
Length 23
"2222233333333333333344444444444444455555777"

#13
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[3,10,13,24,26,35,39],[4,10,17,20,25,33,42]]
Length 22
"2222223333333333333333334444444444444555777"

#14
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[3,10,13,24,26,35,39],[6,12,14,19,29,34,39]]
Length 22
"2222233333333333333333333344444444445555777"

#15
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[3,12,13,23,28,33,38],[4,10,17,20,25,33,42],[5,11,14,19,30,33,40]]
Length 23
"2233333333333333333333344444444444444557777"

#16
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[3,12,13,23,28,33,38],[6,8,15,23,25,34,42]]
Length 22
"2222223333333333333333334444444444444555777"

#17
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[4,10,17,20,25,33,42],[6,8,17,21,30,31,40]]
Length 22
"2222233333333333333333333344444444445555777"

#18
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[5,11,14,19,30,33,40],[6,11,16,20,27,31,42]]
Length 22
"2222233333333333333333333344444444445555777"

#19
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,9,13,20,30,34,41],[6,11,16,20,27,31,42],[6,12,14,19,29,34,39]]
Length 22
"2222233333333333333333333344444444445555777"

#20
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,10,17,19,26,36,39],[2,11,15,22,30,31,38]]
Length 21
"2222222233333333333333333334444444444445777"

#21
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,10,17,19,26,36,39],[4,8,18,19,27,35,40]]
Length 21
"2222222223333333333333333444444444444444777"

#22
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,10,17,19,26,36,39],[4,9,13,24,26,35,40],[5,11,14,19,30,33,40]]
Length 22
"2222233333333333333333333344444444445555777"

#23
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,10,17,19,26,36,39],[5,11,14,19,30,33,40],[6,11,16,21,25,36,38]]
Length 22
"2222223333333333333333334444444444444555777"

#24
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,11,15,22,30,31,38],[3,12,13,23,28,33,38],[5,9,13,22,29,32,42],[6,8,15,23,25,34,42]]
Length 23
"2223333333333333333333334444444445555555777"

#25
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,11,18,19,27,32,40],[3,9,13,24,28,32,41],[6,8,17,19,28,36,39]]
Length 22
"2222223333333333333333334444444444444555777"

#26
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,8,16,24,29,33,37],[2,11,18,19,27,32,40],[6,8,17,21,30,31,40],[6,10,14,23,27,36,37]]
Length 22
"2222222333333333333333444444444444444455777"

#27
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,9,13,20,30,34,41],[3,9,16,24,26,35,37],[3,11,13,22,27,32,42]]
Length 21
"2222222223333333333333333444444444444444777"

#28
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,20,29,36,40],[4,7,16,23,30,32,39],[5,7,17,24,27,34,38],[6,7,18,22,26,33,41],[2,9,13,20,30,34,41],[3,9,16,24,26,35,37],[3,12,13,23,28,33,38],[4,8,15,24,28,31,41],[6,10,15,19,30,35,38]]
Length 23
"2223333333333333333333334444444445555555777"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,22,29,36,38],[4,7,16,23,30,32,39],[5,7,17,24,26,33,40],[6,7,18,20,27,34,41]]
Length 18
Starting Configuration passed.
Number of Remaining Lines: 75
Starting DFS......
#29
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,22,29,36,38],[4,7,16,23,30,32,39],[5,7,17,24,26,33,40],[6,7,18,20,27,34,41],[2,8,13,22,30,33,41],[2,9,18,19,29,32,40],[3,9,13,23,26,34,42]]
Length 21
"2222222223333333333333333444444444444444777"

#30
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42],[3,7,15,22,29,36,38],[4,7,16,23,30,32,39],[5,7,17,24,26,33,40],[6,7,18,20,27,34,41],[2,8,13,22,30,33,41],[3,11,16,20,25,33,42],[5,10,15,20,30,35,37]]
Length 21
"2222223333333333333333333333333444444555777"

Finish Subcase #2
Finish!


==> mycases/case1-phase0.txt <==
Starting configuration for 0,1 appearing 7 times and at least one other point appearing 7 times.
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42]]
Length 14

==> mycases/case2-phase0.txt <==
Starting configuration for 0,1 appearing 7 times, all other points appearing <=5 times.
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[1,11,17,23,29,35,41],[1,12,18,24,30,36,42],[2,7,14,21,28,35,42]]
Length 14

==> mycases/case3-phase0.txt <==
Starting configuration for 0 appearing 7, 1,2,3,4 appearing 5 times.
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41]]
Length 12

==> mycases/case3-phase1.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41]]
Length 12
Starting Configuration passed.
Number of Remaining Lines: 1597
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,15,20,29,34,42],[3,8,16,19,30,33,41],[3,9,17,22,26,35,37],[3,10,18,21,25,36,38],[4,7,16,24,26,36,39],[4,8,15,23,25,35,40],[4,9,18,19,28,32,42],[4,10,17,20,27,31,41]]
Length 23
"1111333333333333444444444444444455555555557"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,17,22,29,32,39],[3,8,18,21,30,31,40],[3,11,15,19,28,36,38],[3,12,16,20,27,35,37],[4,7,18,24,27,34,38],[4,8,17,23,28,33,37],[4,11,16,21,25,32,42],[4,12,15,22,26,31,41]]
Length 23
"1133333333333333333333333355555555555555557"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,23,29,33,40],[2,9,16,20,30,31,42],[2,10,15,24,26,36,37],[3,9,17,19,26,35,40],[3,10,18,21,29,31,38],[3,11,13,20,28,36,39],[3,12,14,22,30,33,37],[4,9,18,23,28,32,37],[4,10,17,20,25,33,41],[4,11,14,24,27,31,40],[4,12,13,21,26,34,42]]
Length 23
"1133333333333333333333333355555555555555557"

Finish Subcase #1
Finish!


==> mycases/case3-phase2_SPPP.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,15,20,29,34,42],[3,8,16,19,30,33,41],[3,9,17,22,26,35,37],[3,10,18,21,25,36,38],[4,7,16,24,26,36,39],[4,8,15,23,25,35,40],[4,9,18,19,28,32,42],[4,10,17,20,27,31,41]]
Length 23
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,15,20,29,34,42],[3,8,16,19,30,33,41],[3,9,17,22,26,35,37],[3,10,18,21,25,36,38],[4,7,16,24,26,36,39],[4,8,15,23,25,35,40],[4,9,18,19,28,32,42],[4,10,17,20,27,31,41]]
Length 23
"1111333333333333444444444444444455555555557"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,17,22,29,32,39],[3,8,18,21,30,31,40],[3,11,15,19,28,36,38],[3,12,16,20,27,35,37],[4,7,18,24,27,34,38],[4,8,17,23,28,33,37],[4,11,16,21,25,32,42],[4,12,15,22,26,31,41]]
Length 23
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,22,27,36,42],[2,9,16,23,29,31,38],[2,10,15,24,30,32,37],[3,7,17,22,29,32,39],[3,8,18,21,30,31,40],[3,11,15,19,28,36,38],[3,12,16,20,27,35,37],[4,7,18,24,27,34,38],[4,8,17,23,28,33,37],[4,11,16,21,25,32,42],[4,12,15,22,26,31,41]]
Length 23
"1133333333333333333333333355555555555555557"

Finish Subcase #2

Starting Configuration #3: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,23,29,33,40],[2,9,16,20,30,31,42],[2,10,15,24,26,36,37],[3,9,17,19,26,35,40],[3,10,18,21,29,31,38],[3,11,13,20,28,36,39],[3,12,14,22,30,33,37],[4,9,18,23,28,32,37],[4,10,17,20,25,33,41],[4,11,14,24,27,31,40],[4,12,13,21,26,34,42]]
Length 23
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[0,31,32,33,34,35,36],[0,37,38,39,40,41,42],[1,7,13,19,25,31,37],[1,8,14,20,26,32,38],[1,9,15,21,27,33,39],[1,10,16,22,28,34,40],[2,7,14,21,28,35,41],[2,8,13,23,29,33,40],[2,9,16,20,30,31,42],[2,10,15,24,26,36,37],[3,9,17,19,26,35,40],[3,10,18,21,29,31,38],[3,11,13,20,28,36,39],[3,12,14,22,30,33,37],[4,9,18,23,28,32,37],[4,10,17,20,25,33,41],[4,11,14,24,27,31,40],[4,12,13,21,26,34,42]]
Length 23
"1133333333333333333333333355555555555555557"

Finish Subcase #3
Finish!


==> mycases/case4-phase0.txt <==
Starting Configuration for no points appearing 7 times, 0,1,2,3,4 appearing 5 times
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38]]
Length 9

==> mycases/case4-phase1.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 2832
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42]]
Length 11
"1111111111111111111111112222222233333333355"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41]]
Length 11
"0111111111111111111111222222222223333333355"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37]]
Length 11
"0011111111111111111122222222222222333333355"

#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41]]
Length 11
"0111111111111111111111222222222223333333355"

#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,25,41,42]]
Length 11
"1111111111111111111111112222222233333333355"

#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,29,31,41]]
Length 11
"0111111111111111111111222222222223333333355"

#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,23,29,31,37]]
Length 11
"0011111111111111111122222222222222333333355"

#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35]]
Length 11
"0011111111111111111122222222222222333333355"

#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40]]
Length 11
"0011111111111111111122222222222222333333355"

#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40]]
Length 11
"0011111111111111111122222222222222333333355"

#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,30,35,38]]
Length 11
"0001111111111111112222222222222222233333355"

#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,19,30,38,40]]
Length 11
"0011111111111111111122222222222222333333355"

#13
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,22,30,31,40]]
Length 11
"0011111111111111111122222222222222333333355"

#14
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,28,31,40]]
Length 11
"0011111111111111111122222222222222333333355"

#15
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,30,31,38]]
Length 11
"0001111111111111112222222222222222233333355"

#16
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,16,23,27,31,40]]
Length 11
"0011111111111111111122222222222222333333355"

#17
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,16,23,30,31,35]]
Length 11
"0001111111111111112222222222222222233333355"

#18
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,22,27,31,40]]
Length 11
"0011111111111111111122222222222222333333355"

#19
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,22,30,31,35]]
Length 11
"0001111111111111112222222222222222233333355"

#20
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,23,28,31,35]]
Length 11
"0001111111111111112222222222222222233333355"

#21
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,10,17,23,25,33,35]]
Length 11
"0001111111111111112222222222222222233333355"

#22
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,10,17,23,26,31,35]]
Length 11
"0001111111111111112222222222222222233333355"

#23
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,13,24,30,36,38]]
Length 11
"0000111111111111222222222222222222223333355"

#24
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,15,24,30,31,38]]
Length 11
"0000111111111111222222222222222222223333355"

#25
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,17,21,30,31,38]]
Length 11
"0000111111111111222222222222222222223333355"

#26
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,16,24,30,31,33]]
Length 11
"0000111111111111222222222222222222223333355"

#27
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,17,20,30,31,38]]
Length 11
"0000111111111111222222222222222222223333355"

#28
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,17,22,30,31,33]]
Length 11
"0000111111111111222222222222222222223333355"

#29
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,11,17,21,28,31,33]]
Length 11
"0000111111111111222222222222222222223333355"

Finish Subcase #1
Finish!


==> mycases/case4-phase2.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1120
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,9,17,22,25,34,40],[3,10,18,21,26,31,42],[4,7,18,22,30,33,36],[4,8,17,21,29,32,38],[4,9,13,24,26,37,39],[4,10,14,23,25,35,41]]
Length 21
"1111222233333333333333334444444455555555555"

#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,9,17,22,26,32,40],[3,10,18,21,25,33,42],[4,7,16,24,26,36,42],[4,8,15,23,25,38,40],[4,9,18,19,28,34,41],[4,10,17,20,27,31,39]]
Length 21
"1111222233333333333333334444444455555555555"

#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,11,13,23,28,34,36],[3,12,14,24,27,31,38],[4,7,16,24,26,36,42],[4,8,15,23,25,38,40],[4,11,14,22,29,32,35],[4,12,13,21,30,33,37]]
Length 21
"1111222233333333333333334444444455555555555"

#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,11,13,23,28,34,36],[3,12,14,24,27,31,38],[4,9,13,20,30,38,40],[4,10,14,19,29,36,42],[4,11,15,22,26,31,39],[4,12,16,21,25,34,41]]
Length 21
"1111222222333333333344444444444444555555555"

#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,9,17,22,26,32,39],[3,10,14,23,25,35,42],[3,11,16,19,27,34,40],[4,7,16,24,26,36,42],[4,9,14,19,30,38,41],[4,10,18,20,27,31,39],[4,12,15,22,25,33,40]]
Length 21
"1122222222333333333333333344445555555555555"

#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,11,17,20,25,35,37],[3,7,15,20,29,38,41],[3,9,17,22,26,32,39],[3,10,14,23,25,36,42],[3,11,16,19,27,34,40],[4,7,16,24,26,35,42],[4,9,14,19,30,37,41],[4,10,18,20,27,31,39],[4,12,15,22,25,33,40]]
Length 21
"1122222222333333333333333344445555555555555"

#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,17,20,29,31,37],[2,10,18,23,26,32,35],[3,8,15,23,25,37,39],[3,9,18,19,28,33,41],[3,10,13,20,30,36,40],[3,11,16,21,26,31,42],[4,8,16,19,29,35,40],[4,9,13,24,26,38,39],[4,10,17,21,25,34,41],[4,12,15,20,28,32,42]]
Length 21
"1122222222333333333333333344445555555555555"

#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,17,20,29,31,37],[2,11,16,23,25,33,35],[3,8,15,24,25,37,39],[3,9,18,19,28,33,41],[3,10,13,20,30,35,40],[3,12,16,21,26,31,42],[4,8,16,19,29,36,40],[4,9,13,23,26,38,39],[4,10,17,21,25,34,41],[4,11,15,20,28,32,42]]
Length 21
"1122222222333333333333333344445555555555555"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1104
Starting DFS......
#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,20,30,31,37],[2,11,16,23,25,33,36],[3,7,15,24,29,33,37],[3,8,17,19,28,36,42],[3,10,18,20,25,35,39],[3,12,16,21,26,31,41],[4,7,17,23,26,35,38],[4,9,16,19,29,34,39],[4,10,13,21,30,33,42],[4,11,15,20,28,32,41]]
Length 21
"1112222222233333333334444444444445555555555"

#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,23,25,33,37],[2,11,16,20,27,31,42],[3,8,15,23,28,32,42],[3,9,18,22,26,31,39],[3,10,13,24,27,33,40],[3,11,14,19,29,36,37],[4,8,17,19,27,38,39],[4,10,14,23,30,31,35],[4,11,15,22,25,34,40],[4,12,13,21,26,37,42]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #2

Starting Configuration #3: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1100
Starting DFS......
#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
"0011223333333333333344444444444444445555555"

#13
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,12,14,23,27,31,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
"0011223333333333333344444444444444445555555"

#14
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,27,31,34],[3,7,17,22,29,34,36],[3,10,14,24,30,32,35],[3,11,15,19,26,37,39],[3,12,13,20,27,38,40],[4,8,15,22,30,31,40],[4,9,16,20,29,32,39],[4,11,14,23,25,36,38],[4,12,18,19,28,34,35]]
Length 21
"0011223333333333333344444444444444445555555"

#15
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,26,31,41],[2,11,16,19,27,33,42],[3,7,15,24,26,37,42],[3,9,16,23,25,34,39],[3,10,13,21,30,33,41],[3,11,17,20,28,32,35],[4,7,16,20,29,36,41],[4,8,17,21,25,38,42],[4,10,18,19,26,35,39],[4,12,15,23,28,31,33]]
Length 21
"1112222222233333333334444444444445555555555"

#16
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,30,31,33],[2,11,18,19,27,34,38],[3,7,15,24,30,34,37],[3,8,18,22,25,36,39],[3,10,17,19,26,35,40],[3,11,16,21,29,32,33],[4,7,17,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,18,21,26,31,37]]
Length 21
"0011223333333333333344444444444444445555555"

#17
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,16,21,29,31,34],[4,7,18,20,29,36,38],[4,9,16,23,25,33,40],[4,10,13,24,27,34,39],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

#18
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,21,29,31,34],[3,11,16,19,26,35,40],[4,9,18,20,25,37,40],[4,10,15,23,26,32,39],[4,11,13,24,28,34,36],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #3

Starting Configuration #4: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1223
Starting DFS......
#19
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,9,17,22,30,31,33],[2,10,18,23,27,32,34],[3,7,16,24,27,33,41],[3,9,18,20,25,37,39],[3,10,14,19,30,35,42],[3,11,15,22,26,32,40],[4,7,17,23,26,35,37],[4,8,13,22,27,39,42],[4,9,14,24,29,32,38],[4,11,18,19,28,33,36]]
Length 21
"1112222222333333333333344444444455555555555"

#20
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,22,29,34,36],[3,9,14,23,25,38,41],[3,10,15,24,26,32,39],[3,11,13,20,27,37,40],[4,7,18,23,26,35,37],[4,9,16,20,29,31,39],[4,10,13,21,30,34,41],[4,12,15,22,25,33,40]]
Length 21
"0112222223333333333334444444444444555555555"

#21
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,24,26,36,37],[3,9,16,19,30,33,39],[3,10,13,21,29,34,42],[3,11,14,22,27,32,41],[4,7,18,22,29,33,35],[4,8,13,24,27,38,39],[4,9,14,23,25,37,42],[4,12,16,21,26,31,41]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #4

Starting Configuration #5: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,25,41,42]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1104
Starting DFS......
Finish Subcase #5

Starting Configuration #6: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,29,31,41]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1109
Starting DFS......
#22
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,29,31,41],[2,9,17,23,26,32,37],[2,10,13,24,30,33,35],[3,7,16,23,29,34,35],[3,9,18,19,28,33,41],[3,11,13,22,26,36,39],[3,12,14,24,27,31,37],[4,7,17,22,27,33,42],[4,9,16,20,30,31,39],[4,10,14,23,25,36,41],[4,11,15,24,28,32,34]]
Length 21
"1111122333333333333333344444444445555555555"

Finish Subcase #6

Starting Configuration #7: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,23,29,31,37]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1120
Starting DFS......
Finish Subcase #7

Starting Configuration #8: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1122
Starting DFS......
#23
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,9,16,23,30,32,33],[2,11,13,24,27,34,37],[3,7,15,23,29,34,38],[3,8,16,24,25,36,39],[3,10,17,19,27,33,40],[3,11,18,20,28,32,35],[4,7,17,20,30,36,37],[4,9,18,22,25,34,40],[4,10,13,23,26,35,39],[4,12,15,24,28,31,33]]
Length 21
"0011223333333333333344444444444444445555555"

#24
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,10,18,20,30,32,36],[2,11,13,23,27,33,37],[3,7,16,23,29,34,36],[3,8,15,19,30,37,39],[3,9,18,22,25,33,40],[3,11,17,21,26,32,38],[4,7,18,24,26,35,37],[4,9,13,20,29,38,39],[4,10,17,19,27,34,40],[4,12,16,21,30,31,33]]
Length 21
"0011223333333333333344444444444444445555555"

#25
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,10,18,20,30,32,36],[2,11,13,23,27,33,37],[3,7,16,23,29,34,36],[3,8,15,19,30,37,39],[3,9,18,22,25,33,40],[3,11,17,21,26,32,38],[4,9,14,24,29,32,37],[4,10,15,23,26,31,40],[4,11,16,20,25,35,39],[4,12,17,19,28,33,36]]
Length 21
"0011222233333333444444444444444444444455555"

Finish Subcase #8

Starting Configuration #9: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1116
Starting DFS......
#26
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,16,23,25,33,41],[2,11,17,20,27,31,38],[3,8,15,23,28,31,39],[3,9,17,19,30,34,37],[3,10,13,20,29,36,41],[3,11,16,21,26,32,40],[4,9,13,24,26,38,39],[4,10,18,21,30,31,33],[4,11,14,19,28,35,41],[4,12,15,20,25,37,40]]
Length 21
"0112222223333333333334444444444444555555555"

#27
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,17,20,28,31,41],[2,11,16,23,27,32,33],[3,8,15,24,28,32,39],[3,9,18,19,30,33,37],[3,10,14,23,25,35,41],[3,12,16,21,26,31,40],[4,8,16,19,29,36,41],[4,9,13,23,26,38,39],[4,10,17,21,30,32,34],[4,11,15,20,25,37,40]]
Length 21
"0112222223333333333334444444444444555555555"

Finish Subcase #9

Starting Configuration #10: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1108
Starting DFS......
#28
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,22,25,33,41],[2,11,16,24,27,31,34],[3,7,17,24,26,35,38],[3,9,16,20,29,32,40],[3,10,15,23,25,34,39],[3,11,14,19,28,36,41],[4,9,14,23,30,31,38],[4,10,13,24,29,33,36],[4,11,18,20,25,35,37],[4,12,17,21,28,32,34]]
Length 21
"0112222223333333333334444444444444555555555"

#29
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,24,25,33,38],[2,11,16,20,30,31,36],[3,7,16,24,27,34,40],[3,9,18,20,28,32,39],[3,10,15,23,29,31,33],[3,11,17,19,26,35,37],[4,7,18,22,30,33,35],[4,10,13,24,26,36,39],[4,11,14,23,27,32,38],[4,12,15,20,25,37,40]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #10

Starting Configuration #11: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,30,35,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1128
Starting DFS......
Finish Subcase #11

Starting Configuration #12: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,19,30,38,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1232
Starting DFS......
Finish Subcase #12

Starting Configuration #13: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,22,30,31,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1124
Starting DFS......
Finish Subcase #13

Starting Configuration #14: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,28,31,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1126
Starting DFS......
Finish Subcase #14

Starting Configuration #15: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,30,31,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1110
Starting DFS......
#30
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,30,31,38],[2,10,17,20,25,35,40],[2,11,18,19,28,33,36],[3,7,16,24,30,33,35],[3,9,14,23,28,32,40],[3,11,15,22,25,34,39],[3,12,18,20,27,31,37],[4,8,18,22,29,32,35],[4,9,17,19,30,34,37],[4,10,13,23,27,33,39],[4,11,16,21,26,31,40]]
Length 21
"0011222233333333444444444444444444444455555"

Finish Subcase #15

Starting Configuration #16: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,16,23,27,31,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1136
Starting DFS......
Finish Subcase #16

Starting Configuration #17: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,16,23,30,31,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1136
Starting DFS......
Finish Subcase #17

Starting Configuration #18: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,22,27,31,40]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1126
Starting DFS......
Finish Subcase #18

Starting Configuration #19: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,22,30,31,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1110
Starting DFS......
Finish Subcase #19

Starting Configuration #20: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,17,23,28,31,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1122
Starting DFS......
Finish Subcase #20

Starting Configuration #21: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,10,17,23,25,33,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1120
Starting DFS......
Finish Subcase #21

Starting Configuration #22: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,10,17,23,26,31,35]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1117
Starting DFS......
Finish Subcase #22

Starting Configuration #23: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,13,24,30,36,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1144
Starting DFS......
Finish Subcase #23

Starting Configuration #24: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,15,24,30,31,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1108
Starting DFS......
Finish Subcase #24

Starting Configuration #25: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,8,17,21,30,31,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1099
Starting DFS......
Finish Subcase #25

Starting Configuration #26: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,16,24,30,31,33]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1088
Starting DFS......
Finish Subcase #26

Starting Configuration #27: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,17,20,30,31,38]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1210
Starting DFS......
Finish Subcase #27

Starting Configuration #28: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,9,17,22,30,31,33]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1114
Starting DFS......
Finish Subcase #28

Starting Configuration #29: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,23,29,35,37],[2,11,17,21,28,31,33]]
Length 11
Starting Configuration passed.
Number of Remaining Lines: 1128
Starting DFS......
Finish Subcase #29
Finish!


==> mycases/case4-phase3_SPPP.txt <==

Starting Configuration #1: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,9,17,22,25,34,40],[3,10,18,21,26,31,42],[4,7,18,22,30,33,36],[4,8,17,21,29,32,38],[4,9,13,24,26,37,39],[4,10,14,23,25,35,41]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #1

Starting Configuration #2: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,9,17,22,26,32,40],[3,10,18,21,25,33,42],[4,7,16,24,26,36,42],[4,8,15,23,25,38,40],[4,9,18,19,28,34,41],[4,10,17,20,27,31,39]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #2

Starting Configuration #3: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,11,13,23,28,34,36],[3,12,14,24,27,31,38],[4,7,16,24,26,36,42],[4,8,15,23,25,38,40],[4,11,14,22,29,32,35],[4,12,13,21,30,33,37]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #3

Starting Configuration #4: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,8,16,19,30,35,39],[3,11,13,23,28,34,36],[3,12,14,24,27,31,38],[4,9,13,20,30,38,40],[4,10,14,19,29,36,42],[4,11,15,22,26,31,39],[4,12,16,21,25,34,41]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #4

Starting Configuration #5: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,10,15,24,30,32,34],[3,7,15,20,29,37,41],[3,9,17,22,26,32,39],[3,10,14,23,25,35,42],[3,11,16,19,27,34,40],[4,7,16,24,26,36,42],[4,9,14,19,30,38,41],[4,10,18,20,27,31,39],[4,12,15,22,25,33,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #5

Starting Configuration #6: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,16,23,29,31,33],[2,11,17,20,25,35,37],[3,7,15,20,29,38,41],[3,9,17,22,26,32,39],[3,10,14,23,25,36,42],[3,11,16,19,27,34,40],[4,7,16,24,26,35,42],[4,9,14,19,30,37,41],[4,10,18,20,27,31,39],[4,12,15,22,25,33,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #6

Starting Configuration #7: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,17,20,29,31,37],[2,10,18,23,26,32,35],[3,8,15,23,25,37,39],[3,9,18,19,28,33,41],[3,10,13,20,30,36,40],[3,11,16,21,26,31,42],[4,8,16,19,29,35,40],[4,9,13,24,26,38,39],[4,10,17,21,25,34,41],[4,12,15,20,28,32,42]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #7

Starting Configuration #8: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,27,41,42],[2,9,17,20,29,31,37],[2,11,16,23,25,33,35],[3,8,15,24,25,37,39],[3,9,18,19,28,33,41],[3,10,13,20,30,35,40],[3,12,16,21,26,31,42],[4,8,16,19,29,36,40],[4,9,13,23,26,38,39],[4,10,17,21,25,34,41],[4,11,15,20,28,32,42]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #8

Starting Configuration #9: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,20,30,31,37],[2,11,16,23,25,33,36],[3,7,15,24,29,33,37],[3,8,17,19,28,36,42],[3,10,18,20,25,35,39],[3,12,16,21,26,31,41],[4,7,17,23,26,35,38],[4,9,16,19,29,34,39],[4,10,13,21,30,33,42],[4,11,15,20,28,32,41]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#1
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,20,30,31,37],[2,11,16,23,25,33,36],[3,7,15,24,29,33,37],[3,8,17,19,28,36,42],[3,10,18,20,25,35,39],[3,12,16,21,26,31,41],[4,7,17,23,26,35,38],[4,9,16,19,29,34,39],[4,10,13,21,30,33,42],[4,11,15,20,28,32,41]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #9

Starting Configuration #10: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,23,25,33,37],[2,11,16,20,27,31,42],[3,8,15,23,28,32,42],[3,9,18,22,26,31,39],[3,10,13,24,27,33,40],[3,11,14,19,29,36,37],[4,8,17,19,27,38,39],[4,10,14,23,30,31,35],[4,11,15,22,25,34,40],[4,12,13,21,26,37,42]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#2
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,22,29,35,41],[2,9,17,23,25,33,37],[2,11,16,20,27,31,42],[3,8,15,23,28,32,42],[3,9,18,22,26,31,39],[3,10,13,24,27,33,40],[3,11,14,19,29,36,37],[4,8,17,19,27,38,39],[4,10,14,23,30,31,35],[4,11,15,22,25,34,40],[4,12,13,21,26,37,42]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #10

Starting Configuration #11: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,14,22,30,31,35]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#3
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #11

Starting Configuration #12: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#4
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,14,23,27,32,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #12

Starting Configuration #13: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,12,14,23,27,31,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#5
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,26,31,36],[3,7,15,24,30,34,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,12,14,23,27,31,38],[4,7,18,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,17,21,26,32,37]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #13

Starting Configuration #14: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,27,31,34],[3,7,17,22,29,34,36],[3,10,14,24,30,32,35],[3,11,15,19,26,37,39],[3,12,13,20,27,38,40],[4,8,15,22,30,31,40],[4,9,16,20,29,32,39],[4,11,14,23,25,36,38],[4,12,18,19,28,34,35]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#6
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,19,30,33,38],[2,11,16,24,27,31,34],[3,7,17,22,29,34,36],[3,10,14,24,30,32,35],[3,11,15,19,26,37,39],[3,12,13,20,27,38,40],[4,8,15,22,30,31,40],[4,9,16,20,29,32,39],[4,11,14,23,25,36,38],[4,12,18,19,28,34,35]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #14

Starting Configuration #15: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,26,31,41],[2,11,16,19,27,33,42],[3,7,15,24,26,37,42],[3,9,16,23,25,34,39],[3,10,13,21,30,33,41],[3,11,17,20,28,32,35],[4,7,16,20,29,36,41],[4,8,17,21,25,38,42],[4,10,18,19,26,35,39],[4,12,15,23,28,31,33]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#7
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,26,31,41],[2,11,16,19,27,33,42],[3,7,15,24,26,37,42],[3,9,16,23,25,34,39],[3,10,13,21,30,33,41],[3,11,17,20,28,32,35],[4,7,16,20,29,36,41],[4,8,17,21,25,38,42],[4,10,18,19,26,35,39],[4,12,15,23,28,31,33]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #15

Starting Configuration #16: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,30,31,33],[2,11,18,19,27,34,38],[3,7,15,24,30,34,37],[3,8,18,22,25,36,39],[3,10,17,19,26,35,40],[3,11,16,21,29,32,33],[4,7,17,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,18,21,26,31,37]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#8
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,22,30,31,33],[2,11,18,19,27,34,38],[3,7,15,24,30,34,37],[3,8,18,22,25,36,39],[3,10,17,19,26,35,40],[3,11,16,21,29,32,33],[4,7,17,20,29,36,38],[4,9,16,23,25,34,40],[4,10,13,24,27,33,39],[4,12,18,21,26,31,37]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #16

Starting Configuration #17: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,16,21,29,31,34],[4,7,18,20,29,36,38],[4,9,16,23,25,33,40],[4,10,13,24,27,34,39],[4,12,14,22,30,31,35]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#9
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,19,26,35,40],[3,11,16,21,29,31,34],[4,7,18,20,29,36,38],[4,9,16,23,25,33,40],[4,10,13,24,27,34,39],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #17

Starting Configuration #18: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,21,29,31,34],[3,11,16,19,26,35,40],[4,9,18,20,25,37,40],[4,10,15,23,26,32,39],[4,11,13,24,28,34,36],[4,12,14,22,30,31,35]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#10
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,13,23,29,35,37],[2,9,17,24,26,31,38],[2,11,18,22,27,32,33],[3,7,15,24,30,33,37],[3,8,17,22,25,36,39],[3,10,18,21,29,31,34],[3,11,16,19,26,35,40],[4,9,18,20,25,37,40],[4,10,15,23,26,32,39],[4,11,13,24,28,34,36],[4,12,14,22,30,31,35]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #18

Starting Configuration #19: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,9,17,22,30,31,33],[2,10,18,23,27,32,34],[3,7,16,24,27,33,41],[3,9,18,20,25,37,39],[3,10,14,19,30,35,42],[3,11,15,22,26,32,40],[4,7,17,23,26,35,37],[4,8,13,22,27,39,42],[4,9,14,24,29,32,38],[4,11,18,19,28,33,36]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#11
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,9,17,22,30,31,33],[2,10,18,23,27,32,34],[3,7,16,24,27,33,41],[3,9,18,20,25,37,39],[3,10,14,19,30,35,42],[3,11,15,22,26,32,40],[4,7,17,23,26,35,37],[4,8,13,22,27,39,42],[4,9,14,24,29,32,38],[4,11,18,19,28,33,36]]
Length 21
"1112222222333333333333344444444455555555555"

Finish Subcase #19

Starting Configuration #20: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,22,29,34,36],[3,9,14,23,25,38,41],[3,10,15,24,26,32,39],[3,11,13,20,27,37,40],[4,7,18,23,26,35,37],[4,9,16,20,29,31,39],[4,10,13,21,30,34,41],[4,12,15,22,25,33,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#12
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,22,29,34,36],[3,9,14,23,25,38,41],[3,10,15,24,26,32,39],[3,11,13,20,27,37,40],[4,7,18,23,26,35,37],[4,9,16,20,29,31,39],[4,10,13,21,30,34,41],[4,12,15,22,25,33,40]]
Length 21
"0112222223333333333334444444444444555555555"

Finish Subcase #20

Starting Configuration #21: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,24,26,36,37],[3,9,16,19,30,33,39],[3,10,13,21,29,34,42],[3,11,14,22,27,32,41],[4,7,18,22,29,33,35],[4,8,13,24,27,38,39],[4,9,14,23,25,37,42],[4,12,16,21,26,31,41]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#13
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,19,29,37,41],[2,10,17,23,27,31,33],[2,11,16,24,25,34,35],[3,7,17,24,26,36,37],[3,9,16,19,30,33,39],[3,10,13,21,29,34,42],[3,11,14,22,27,32,41],[4,7,18,22,29,33,35],[4,8,13,24,27,38,39],[4,9,14,23,25,37,42],[4,12,16,21,26,31,41]]
Length 21
"1112222222233333333334444444444445555555555"

Finish Subcase #21

Starting Configuration #22: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,29,31,41],[2,9,17,23,26,32,37],[2,10,13,24,30,33,35],[3,7,16,23,29,34,35],[3,9,18,19,28,33,41],[3,11,13,22,26,36,39],[3,12,14,24,27,31,37],[4,7,17,22,27,33,42],[4,9,16,20,30,31,39],[4,10,14,23,25,36,41],[4,11,15,24,28,32,34]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#14
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,15,22,29,31,41],[2,9,17,23,26,32,37],[2,10,13,24,30,33,35],[3,7,16,23,29,34,35],[3,9,18,19,28,33,41],[3,11,13,22,26,36,39],[3,12,14,24,27,31,37],[4,7,17,22,27,33,42],[4,9,16,20,30,31,39],[4,10,14,23,25,36,41],[4,11,15,24,28,32,34]]
Length 21
"1111122333333333333333344444444445555555555"

Finish Subcase #22

Starting Configuration #23: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,9,16,23,30,32,33],[2,11,13,24,27,34,37],[3,7,15,23,29,34,38],[3,8,16,24,25,36,39],[3,10,17,19,27,33,40],[3,11,18,20,28,32,35],[4,7,17,20,30,36,37],[4,9,18,22,25,34,40],[4,10,13,23,26,35,39],[4,12,15,24,28,31,33]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #23

Starting Configuration #24: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,10,18,20,30,32,36],[2,11,13,23,27,33,37],[3,7,16,23,29,34,36],[3,8,15,19,30,37,39],[3,9,18,22,25,33,40],[3,11,17,21,26,32,38],[4,7,18,24,26,35,37],[4,9,13,20,29,38,39],[4,10,17,19,27,34,40],[4,12,16,21,30,31,33]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #24

Starting Configuration #25: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,28,39,40],[2,8,17,22,29,31,35],[2,10,18,20,30,32,36],[2,11,13,23,27,33,37],[3,7,16,23,29,34,36],[3,8,15,19,30,37,39],[3,9,18,22,25,33,40],[3,11,17,21,26,32,38],[4,9,14,24,29,32,37],[4,10,15,23,26,31,40],[4,11,16,20,25,35,39],[4,12,17,19,28,33,36]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #25

Starting Configuration #26: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,16,23,25,33,41],[2,11,17,20,27,31,38],[3,8,15,23,28,31,39],[3,9,17,19,30,34,37],[3,10,13,20,29,36,41],[3,11,16,21,26,32,40],[4,9,13,24,26,38,39],[4,10,18,21,30,31,33],[4,11,14,19,28,35,41],[4,12,15,20,25,37,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#15
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,16,23,25,33,41],[2,11,17,20,27,31,38],[3,8,15,23,28,31,39],[3,9,17,19,30,34,37],[3,10,13,20,29,36,41],[3,11,16,21,26,32,40],[4,9,13,24,26,38,39],[4,10,18,21,30,31,33],[4,11,14,19,28,35,41],[4,12,15,20,25,37,40]]
Length 21
"0112222223333333333334444444444444555555555"

Finish Subcase #26

Starting Configuration #27: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,17,20,28,31,41],[2,11,16,23,27,32,33],[3,8,15,24,28,32,39],[3,9,18,19,30,33,37],[3,10,14,23,25,35,41],[3,12,16,21,26,31,40],[4,8,16,19,29,36,41],[4,9,13,23,26,38,39],[4,10,17,21,30,32,34],[4,11,15,20,25,37,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#16
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,22,30,35,40],[2,9,17,20,28,31,41],[2,11,16,23,27,32,33],[3,8,15,24,28,32,39],[3,9,18,19,30,33,37],[3,10,14,23,25,35,41],[3,12,16,21,26,31,40],[4,8,16,19,29,36,41],[4,9,13,23,26,38,39],[4,10,17,21,30,32,34],[4,11,15,20,25,37,40]]
Length 21
"0112222223333333333334444444444444555555555"

Finish Subcase #27

Starting Configuration #28: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,22,25,33,41],[2,11,16,24,27,31,34],[3,7,17,24,26,35,38],[3,9,16,20,29,32,40],[3,10,15,23,25,34,39],[3,11,14,19,28,36,41],[4,9,14,23,30,31,38],[4,10,13,24,29,33,36],[4,11,18,20,25,35,37],[4,12,17,21,28,32,34]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#17
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,22,25,33,41],[2,11,16,24,27,31,34],[3,7,17,24,26,35,38],[3,9,16,20,29,32,40],[3,10,15,23,25,34,39],[3,11,14,19,28,36,41],[4,9,14,23,30,31,38],[4,10,13,24,29,33,36],[4,11,18,20,25,35,37],[4,12,17,21,28,32,34]]
Length 21
"0112222223333333333334444444444444555555555"

Finish Subcase #28

Starting Configuration #29: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,24,25,33,38],[2,11,16,20,30,31,36],[3,7,16,24,27,34,40],[3,9,18,20,28,32,39],[3,10,15,23,29,31,33],[3,11,17,19,26,35,37],[4,7,18,22,30,33,35],[4,10,13,24,26,36,39],[4,11,14,23,27,32,38],[4,12,15,20,25,37,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 0
Starting DFS......
#18
[[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,13,23,28,35,40],[2,9,17,24,25,33,38],[2,11,16,20,30,31,36],[3,7,16,24,27,34,40],[3,9,18,20,28,32,39],[3,10,15,23,29,31,33],[3,11,17,19,26,35,37],[4,7,18,22,30,33,35],[4,10,13,24,26,36,39],[4,11,14,23,27,32,38],[4,12,15,20,25,37,40]]
Length 21
"0011223333333333333344444444444444445555555"

Finish Subcase #29

Starting Configuration #30: [[0,1,2,3,4,5,6],[0,7,8,9,10,11,12],[0,13,14,15,16,17,18],[0,19,20,21,22,23,24],[0,25,26,27,28,29,30],[1,7,13,19,25,31,32],[1,8,14,20,26,33,34],[1,9,15,21,27,35,36],[1,10,16,22,28,37,38],[2,7,14,21,29,37,39],[2,8,15,23,30,31,38],[2,10,17,20,25,35,40],[2,11,18,19,28,33,36],[3,7,16,24,30,33,35],[3,9,14,23,28,32,40],[3,11,15,22,25,34,39],[3,12,18,20,27,31,37],[4,8,18,22,29,32,35],[4,9,17,19,30,34,37],[4,10,13,23,27,33,39],[4,11,16,21,26,31,40]]
Length 21
Starting Configuration passed.
Number of Remaining Lines: 2
Starting DFS......
Finish Subcase #30
Finish!


==> mycases/case5-phase0.txt <==
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36]]

[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35]]

==> mycases/case5-phase1.txt <==

Starting Configuration #1: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36]]
Length 6
Starting Configuration passed.
Number of Remaining Lines: 4539
Starting DFS......
#1
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34]]
Length 9
"0000111111111111111111111222222222222222255"

#2
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,11,12,19,23,29,33],[1,13,14,20,24,30,34]]
Length 9
"0000111111111111111111111222222222222222255"

#3
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34]]
Length 9
"0000111111111111111111111222222222222222255"

#4
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33]]
Length 9
"0000111111111111111111111222222222222222255"

#5
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34]]
Length 9
"0000111111111111111111111222222222222222255"

#6
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33]]
Length 9
"0000111111111111111111111222222222222222255"

#7
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39]]
Length 9
"0000111111111111111111111222222222222222255"

#8
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34]]
Length 9
"0000111111111111111111111222222222222222255"

#9
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33]]
Length 9
"0000111111111111111111111222222222222222255"

#10
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39]]
Length 9
"0000111111111111111111111222222222222222255"

#11
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34]]
Length 9
"0000111111111111111111111222222222222222255"

#12
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33]]
Length 9
"0000111111111111111111111222222222222222255"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35]]
Length 6
Starting Configuration passed.
Number of Remaining Lines: 4428
Starting DFS......
#13
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38]]
Length 9
"0000111111111111111111111222222222222222255"

Finish Subcase #2
Finish!


==> mycases/case5-phase2.txt <==

Starting Configuration #1: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 484
Starting DFS......
#1
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,8,25,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#2
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,9,24,30,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#3
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,9,25,29,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#4
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,14,23,30,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#5
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,14,24,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#6
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,14,24,30,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#7
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,3,14,25,29,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#8
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,7,9,20,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#9
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,7,14,20,25,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#10
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,8,9,19,24,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#11
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,8,11,20,25,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#12
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,8,12,19,25,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#13
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,8,14,19,24,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#14
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,9,12,19,25,27,37]]
Length 10
"0000111111111111111122222222222222222223355"

#15
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,7,11,19,23,33,39],[1,12,13,20,24,29,34],[2,9,14,19,24,27,37]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #1

Starting Configuration #2: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,11,12,19,23,29,33],[1,13,14,20,24,30,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 448
Starting DFS......
#16
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,11,12,19,23,29,33],[1,13,14,20,24,30,34],[2,3,7,23,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#17
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,11,12,19,23,29,33],[1,13,14,20,24,30,34],[2,7,9,19,24,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#18
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,6,28,32,37,38],[1,11,12,19,23,29,33],[1,13,14,20,24,30,34],[2,7,11,20,25,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #2

Starting Configuration #3: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 462
Starting DFS......
#19
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,8,25,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#20
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,9,24,30,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#21
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,9,25,29,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#22
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,14,23,30,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#23
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,14,24,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#24
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,14,24,30,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#25
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,14,25,28,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#26
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,3,14,25,29,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#27
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,8,25,34,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#28
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,9,24,30,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#29
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,9,25,29,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#30
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,11,25,30,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#31
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,12,25,30,31,39]]
Length 10
"0000111111111111111122222222222222222223355"

#32
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,12,25,30,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#33
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,24,30,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#34
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,24,30,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#35
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,25,27,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#36
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,25,28,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#37
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,25,29,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#38
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,4,14,25,29,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#39
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,8,21,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#40
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,9,20,30,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#41
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,9,21,29,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#42
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,12,21,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#43
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,12,21,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#44
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,14,20,30,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#45
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,14,20,30,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#46
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,14,21,27,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#47
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,14,21,29,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#48
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,6,14,21,29,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#49
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,9,19,24,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#50
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,9,20,23,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#51
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,11,20,25,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#52
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,11,20,25,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#53
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,11,21,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#54
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,11,21,24,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#55
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,12,19,25,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#56
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,12,19,25,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#57
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,12,21,23,31,39]]
Length 10
"0000111111111111111122222222222222222223355"

#58
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,12,21,23,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#59
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,14,19,23,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#60
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,14,19,24,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#61
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,14,19,24,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#62
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,14,20,23,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#63
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,8,14,20,23,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#64
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,12,19,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#65
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,12,19,25,27,37]]
Length 10
"0000111111111111111122222222222222222223355"

#66
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,12,21,23,28,35]]
Length 10
"0000111111111111111122222222222222222223355"

#67
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,14,19,23,29,35]]
Length 10
"0001111111111111111111222222222222222233355"

#68
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,14,19,24,27,37]]
Length 10
"0001111111111111111111222222222222222233355"

#69
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,14,20,23,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#70
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,6,11,19,28,33,39],[1,12,13,20,24,29,34],[2,9,14,20,23,28,35]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #3

Starting Configuration #4: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 472
Starting DFS......
#71
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,6,29,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#72
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,6,30,33,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#73
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,8,25,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#74
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,8,26,33,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#75
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,10,25,30,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#76
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,10,26,29,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#77
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,11,25,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#78
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,11,26,29,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#79
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,11,26,30,33,37]]
Length 10
"0000111111111111111122222222222222222223355"

#80
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,12,23,30,34,39]]
Length 10
"0000111111111111111122222222222222222223355"

#81
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,12,24,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#82
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,12,26,28,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#83
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,12,26,30,32,39]]
Length 10
"0000111111111111111122222222222222222223355"

#84
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,23,29,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#85
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,23,30,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#86
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,24,29,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#87
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,24,30,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#88
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,25,28,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#89
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,25,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#90
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,26,28,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#91
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,3,14,26,29,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#92
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,8,20,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#93
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,8,21,33,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#94
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,10,20,30,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#95
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,10,21,29,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#96
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,11,20,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#97
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,11,21,29,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#98
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,11,21,30,33,37]]
Length 10
"0000111111111111111122222222222222222223355"

#99
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,12,19,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#100
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,12,21,28,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#101
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,12,21,30,32,39]]
Length 10
"0000111111111111111122222222222222222223355"

#102
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,19,29,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#103
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,19,30,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#104
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,20,28,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#105
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,20,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#106
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,21,28,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#107
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,5,14,21,29,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#108
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,8,19,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#109
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,8,20,31,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#110
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,9,20,30,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#111
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,9,21,29,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#112
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,10,19,29,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#113
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,10,20,27,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#114
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,10,20,28,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#115
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,20,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#116
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,20,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#117
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,20,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#118
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,21,27,33,37]]
Length 10
"0000111111111111111122222222222222222223355"

#119
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,21,29,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#120
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,11,21,29,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#121
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,19,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#122
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,19,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#123
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,19,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#124
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,21,27,32,39]]
Length 10
"0000111111111111111122222222222222222223355"

#125
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,21,28,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#126
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,12,21,28,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#127
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,19,27,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#128
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,19,29,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#129
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,19,29,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#130
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,20,27,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#131
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,20,28,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#132
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,6,14,20,28,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#133
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,9,12,21,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#134
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,9,14,20,23,30,35]]
Length 10
"0001111111111111111111222222222222222233355"

#135
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,9,14,21,23,29,35]]
Length 10
"0001111111111111111111222222222222222233355"

#136
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,11,20,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#137
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,11,21,23,29,35]]
Length 10
"0000111111111111111122222222222222222223355"

#138
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,12,19,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#139
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,12,21,23,27,39]]
Length 10
"0000111111111111111122222222222222222223355"

#140
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,12,21,23,28,35]]
Length 10
"0000111111111111111122222222222222222223355"

#141
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,14,19,23,29,35]]
Length 10
"0001111111111111111111222222222222222233355"

#142
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,14,20,23,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#143
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,10,14,20,23,28,35]]
Length 10
"0001111111111111111111222222222222222233355"

#144
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,12,21,23,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

#145
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,12,21,23,30,31]]
Length 10
"0000111111111111111122222222222222222223355"

#146
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,14,20,23,27,34]]
Length 10
"0001111111111111111111222222222222222233355"

#147
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,14,20,23,30,31]]
Length 10
"0001111111111111111111222222222222222233355"

#148
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,14,21,23,27,33]]
Length 10
"0001111111111111111111222222222222222233355"

#149
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,11,14,21,23,29,31]]
Length 10
"0001111111111111111111222222222222222233355"

#150
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,12,14,19,23,27,34]]
Length 10
"0001111111111111111111222222222222222233355"

#151
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,12,14,19,23,30,31]]
Length 10
"0001111111111111111111222222222222222233355"

#152
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,9,11,19,24,28,39],[1,12,13,20,25,29,33],[2,12,14,21,23,28,31]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #4

Starting Configuration #5: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 448
Starting DFS......
#153
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,6,28,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#154
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,8,24,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#155
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,9,24,29,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#156
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,11,23,30,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#157
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,11,25,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#158
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,11,26,29,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#159
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,3,11,26,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#160
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,5,8,19,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#161
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,5,9,19,29,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#162
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,5,11,20,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#163
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,5,11,21,29,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#164
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,5,11,21,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#165
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,8,19,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#166
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,9,19,29,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#167
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,20,27,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#168
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,20,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#169
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,20,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#170
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,21,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#171
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,21,29,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#172
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,6,11,21,29,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#173
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,9,11,20,23,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#174
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,9,11,20,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#175
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,9,11,21,23,29,35]]
Length 10
"0000111111111111111122222222222222222223355"

#176
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,7,23,32,37,38],[1,11,12,19,24,28,33],[1,13,14,20,25,29,34],[2,11,13,21,23,30,31]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #5

Starting Configuration #6: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 490
Starting DFS......
#177
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,6,29,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#178
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,8,25,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#179
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,8,26,33,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#180
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,11,25,30,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#181
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,11,26,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#182
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,12,23,30,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#183
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,12,24,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#184
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,12,26,28,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#185
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,14,23,29,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#186
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,14,24,29,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#187
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,14,25,28,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#188
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,3,14,26,28,33,38]]
Length 10
"0001111111111111111111222222222222222233355"

#189
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,6,29,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#190
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,8,25,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#191
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,8,26,33,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#192
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,12,24,30,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#193
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,12,26,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#194
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,14,24,29,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#195
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,14,25,27,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#196
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,4,14,26,27,33,38]]
Length 10
"0001111111111111111111222222222222222233355"

#197
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,8,20,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#198
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,8,21,33,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#199
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,11,20,30,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#200
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,11,21,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#201
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,12,19,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#202
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,12,21,28,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#203
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,14,19,29,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#204
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,14,20,28,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#205
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,5,14,21,28,33,38]]
Length 10
"0001111111111111111111222222222222222233355"

#206
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,7,20,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#207
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,7,21,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#208
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,8,19,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#209
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,8,20,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#210
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,8,20,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#211
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,11,19,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#212
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,11,20,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#213
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,11,21,27,33,38]]
Length 10
"0000111111111111111122222222222222222223355"

#214
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,12,19,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#215
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,12,19,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#216
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,12,21,27,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#217
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,14,19,27,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#218
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,14,19,28,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#219
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,6,14,20,27,32,38]]
Length 10
"0001111111111111111111222222222222222233355"

#220
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,10,20,26,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#221
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,10,21,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#222
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,11,20,26,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#223
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,11,21,25,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#224
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,11,21,26,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#225
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,12,21,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#226
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,12,21,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#227
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,12,21,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#228
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,20,23,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#229
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,20,26,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#230
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,20,26,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#231
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,21,23,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#232
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,21,25,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#233
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,7,14,21,25,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#234
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,10,19,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#235
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,10,20,23,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#236
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,10,20,24,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#237
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,19,25,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#238
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,19,26,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#239
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,20,24,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#240
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,20,26,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#241
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,21,24,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#242
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,11,21,25,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#243
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,19,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#244
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,19,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#245
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,19,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#246
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,21,23,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#247
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,21,24,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#248
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,12,21,24,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#249
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,19,23,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#250
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,19,25,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#251
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,19,25,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#252
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,20,23,31,38]]
Length 10
"0001111111111111111111222222222222222233355"

#253
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,20,24,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#254
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,8,14,20,24,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#255
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,12,19,26,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

#256
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,12,21,24,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

#257
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,14,19,25,27,34]]
Length 10
"0001111111111111111111222222222222222233355"

#258
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,14,19,26,27,33]]
Length 10
"0001111111111111111111222222222222222233355"

#259
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,14,20,24,27,34]]
Length 10
"0001111111111111111111222222222222222233355"

#260
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,11,14,21,24,27,33]]
Length 10
"0001111111111111111111222222222222222233355"

#261
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,12,14,19,23,27,34]]
Length 10
"0001111111111111111111222222222222222233355"

#262
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,12,14,19,26,27,32]]
Length 10
"0001111111111111111111222222222222222233355"

#263
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,9,19,24,38,39],[1,12,13,20,25,29,33],[2,12,14,21,24,27,32]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #6

Starting Configuration #7: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 488
Starting DFS......
#264
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,6,28,34,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#265
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,6,29,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#266
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,7,26,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#267
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,8,23,34,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#268
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,8,24,34,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#269
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,8,25,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#270
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,8,26,32,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#271
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,8,26,33,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#272
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,14,23,29,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#273
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,14,24,28,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#274
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,14,24,29,34,37]]
Length 10
"0001111111111111111111222222222222222233355"

#275
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,14,24,30,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#276
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,3,14,26,29,33,37]]
Length 10
"0001111111111111111111222222222222222233355"

#277
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,5,30,34,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#278
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,6,27,34,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#279
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,6,29,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#280
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,7,26,34,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#281
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,8,24,34,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#282
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,8,25,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#283
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,8,26,31,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#284
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,8,26,33,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#285
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,12,25,30,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#286
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,12,26,27,34,39]]
Length 10
"0000111111111111111122222222222222222223355"

#287
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,12,26,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#288
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,12,26,30,31,39]]
Length 10
"0000111111111111111122222222222222222223355"

#289
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,14,24,27,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#290
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,14,24,29,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#291
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,14,24,30,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#292
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,14,26,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#293
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,4,14,26,29,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#294
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,7,20,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#295
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,7,21,31,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#296
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,7,21,32,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#297
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,8,19,31,37,39]]
Length 10
"0000111111111111111122222222222222222223355"

#298
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,8,19,32,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#299
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,8,20,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#300
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,8,20,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#301
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,8,20,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#302
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,11,19,27,34,39]]
Length 10
"0000111111111111111122222222222222222223355"

#303
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,11,19,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#304
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,11,19,30,31,39]]
Length 10
"0000111111111111111122222222222222222223355"

#305
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,11,21,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#306
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,20,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#307
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,20,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#308
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,20,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#309
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,20,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#310
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,21,27,32,39]]
Length 10
"0000111111111111111122222222222222222223355"

#311
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,21,28,31,39]]
Length 10
"0000111111111111111122222222222222222223355"

#312
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,21,29,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#313
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,12,21,29,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#314
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,14,19,27,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#315
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,14,19,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#316
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,14,19,29,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#317
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,6,14,19,29,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#318
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,9,21,26,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#319
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,10,20,26,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#320
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,10,21,23,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#321
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,10,21,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#322
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,14,20,23,34,35]]
Length 10
"0001111111111111111111222222222222222233355"

#323
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,14,20,26,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#324
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,14,20,26,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#325
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,7,14,21,25,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#326
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,10,19,23,35,39]]
Length 10
"0000111111111111111122222222222222222223355"

#327
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,10,19,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#328
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,12,20,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#329
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,12,20,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#330
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,12,20,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#331
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,12,21,25,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#332
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,13,19,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#333
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,13,19,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#334
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,13,19,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#335
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,13,21,23,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#336
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,13,21,24,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#337
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,19,23,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#338
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,19,25,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#339
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,19,25,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

#340
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,20,23,31,38]]
Length 10
"0001111111111111111111222222222222222233355"

#341
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,20,23,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#342
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,20,24,31,37]]
Length 10
"0001111111111111111111222222222222222233355"

#343
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,9,13,20,25,29,39],[2,8,14,20,24,32,35]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #7

Starting Configuration #8: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 476
Starting DFS......
#344
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,6,28,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#345
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,6,29,32,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#346
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,6,29,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#347
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,6,30,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#348
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,7,26,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#349
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,8,23,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#350
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,8,24,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#351
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,8,25,32,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#352
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,8,25,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#353
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,8,26,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#354
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,9,23,29,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#355
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,9,24,29,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#356
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,9,25,28,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#357
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,9,25,30,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#358
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,3,9,26,29,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#359
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,5,30,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#360
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,6,27,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#361
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,6,29,31,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#362
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,6,29,33,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#363
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,6,30,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#364
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,7,26,34,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#365
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,8,24,34,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#366
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,8,25,31,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#367
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,8,25,33,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#368
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,8,26,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#369
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,9,24,29,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#370
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,9,25,27,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#371
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,9,25,30,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#372
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,9,26,29,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#373
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,12,25,30,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#374
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,12,26,27,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#375
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,12,26,29,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#376
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,12,26,30,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#377
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,13,24,30,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#378
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,13,26,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#379
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,13,26,30,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#380
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,4,13,26,30,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#381
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,7,20,31,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#382
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,7,20,32,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#383
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,7,21,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#384
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,8,19,34,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#385
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,8,20,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#386
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,8,20,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#387
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,8,20,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#388
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,9,19,29,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#389
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,9,20,27,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#390
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,9,20,28,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#391
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,19,27,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#392
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,19,29,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#393
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,19,30,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#394
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,20,30,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#395
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,20,30,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#396
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,11,21,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#397
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,20,27,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#398
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,20,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#399
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,20,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#400
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,20,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#401
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,21,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#402
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,21,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#403
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,21,29,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#404
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,12,21,29,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#405
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,19,27,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#406
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,19,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#407
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,19,30,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#408
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,19,30,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#409
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,21,27,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#410
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,21,27,33,37]]
Length 10
"0000111111111111111122222222222222222223355"

#411
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,21,28,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#412
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,6,13,21,28,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#413
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,7,9,20,23,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#414
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,7,9,20,26,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#415
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,7,9,21,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#416
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,9,19,25,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#417
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,9,20,23,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#418
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,9,20,24,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#419
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,12,20,23,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#420
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,12,20,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#421
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,12,20,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#422
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,12,21,23,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#423
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,12,21,25,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#424
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,19,23,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#425
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,19,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#426
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,19,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#427
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,21,23,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#428
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,21,23,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#429
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,21,24,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#430
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,8,13,21,24,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#431
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,9,13,19,23,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#432
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,9,13,19,23,30,35]]
Length 10
"0000111111111111111122222222222222222223355"

#433
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,9,13,19,26,27,37]]
Length 10
"0000111111111111111122222222222222222223355"

#434
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,9,13,19,26,28,35]]
Length 10
"0000111111111111111122222222222222222223355"

#435
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,4,11,23,28,32,37],[1,7,12,19,24,33,38],[1,13,14,20,25,29,34],[2,9,13,21,24,28,35]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #8

Starting Configuration #9: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 464
Starting DFS......
#436
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,3,6,28,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#437
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,3,8,24,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#438
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,3,11,23,29,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#439
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,3,11,25,30,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#440
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,3,11,26,29,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#441
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,6,28,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#442
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,8,24,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#443
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,11,23,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#444
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,11,23,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#445
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,11,25,27,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#446
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,4,11,26,27,33,37]]
Length 10
"0000111111111111111122222222222222222223355"

#447
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,9,19,23,37,38],[1,11,12,20,24,28,32],[1,13,14,21,25,29,33],[2,11,13,19,26,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #9

Starting Configuration #10: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 486
Starting DFS......
#448
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,6,28,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#449
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,6,29,32,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#450
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,7,26,34,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#451
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,9,26,29,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#452
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,10,23,29,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#453
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,10,25,29,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#454
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,10,26,28,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#455
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,11,24,29,34,39]]
Length 10
"0000111111111111111122222222222222222223355"

#456
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,11,25,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#457
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,11,26,28,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#458
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,11,26,29,33,39]]
Length 10
"0000111111111111111122222222222222222223355"

#459
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,13,23,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#460
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,13,26,29,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#461
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,14,23,28,34,38]]
Length 10
"0001111111111111111111222222222222222233355"

#462
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,14,23,29,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#463
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,14,25,29,32,38]]
Length 10
"0001111111111111111111222222222222222233355"

#464
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,3,14,26,28,32,38]]
Length 10
"0001111111111111111111222222222222222233355"

#465
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,6,27,32,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#466
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,6,28,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#467
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,6,28,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#468
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,9,23,29,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#469
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,9,26,27,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#470
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,10,23,27,38,39]]
Length 10
"0000111111111111111122222222222222222223355"

#471
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,10,23,28,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#472
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,10,25,27,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#473
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,24,27,34,39]]
Length 10
"0000111111111111111122222222222222222223355"

#474
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,24,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#475
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,25,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#476
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,25,29,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#477
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,25,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#478
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,11,26,28,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#479
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,13,23,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#480
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,13,23,29,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#481
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,13,23,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#482
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,13,26,27,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#483
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,14,23,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#484
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,14,23,28,31,38]]
Length 10
"0001111111111111111111222222222222222233355"

#485
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,14,23,28,33,35]]
Length 10
"0001111111111111111111222222222222222233355"

#486
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,4,14,25,27,32,38]]
Length 10
"0001111111111111111111222222222222222233355"

#487
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,9,14,19,24,29,35]]
Length 10
"0001111111111111111111222222222222222233355"

#488
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,9,14,19,26,27,38]]
Length 10
"0001111111111111111111222222222222222233355"

#489
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,10,13,19,24,29,35]]
Length 10
"0000111111111111111122222222222222222223355"

#490
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,10,13,19,26,27,38]]
Length 10
"0000111111111111111122222222222222222223355"

#491
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,10,14,19,24,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#492
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,10,14,19,24,28,35]]
Length 10
"0001111111111111111111222222222222222233355"

#493
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,9,13,21,25,28,39],[2,10,14,19,25,27,38]]
Length 10
"0001111111111111111111222222222222222233355"

Finish Subcase #10

Starting Configuration #11: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 484
Starting DFS......
#494
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,6,28,32,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#495
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,6,29,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#496
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,7,26,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#497
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,9,23,28,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#498
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,9,25,29,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#499
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,9,26,28,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#500
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,11,24,29,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#501
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,11,25,29,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#502
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,11,26,28,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#503
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,11,26,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#504
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,13,23,29,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#505
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,3,13,26,29,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#506
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,6,27,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#507
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,6,28,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#508
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,6,28,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#509
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,9,23,28,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#510
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,9,25,27,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#511
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,24,27,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#512
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,24,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#513
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,24,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#514
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,25,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#515
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,25,29,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#516
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,25,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#517
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,26,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#518
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,11,26,28,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#519
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,13,23,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#520
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,13,23,29,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#521
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,13,23,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#522
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,4,13,26,27,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#523
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,9,13,19,24,27,39]]
Length 10
"0001111111111111111111222222222222222233355"

#524
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,9,13,19,24,29,35]]
Length 10
"0000111111111111111122222222222222222223355"

#525
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,8,12,20,24,33,38],[1,13,14,21,25,28,34],[2,9,13,19,26,27,38]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #11

Starting Configuration #12: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 480
Starting DFS......
#526
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,6,28,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#527
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,6,29,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#528
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,7,25,34,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#529
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,7,26,33,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#530
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,8,23,33,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#531
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,8,24,33,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#532
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,8,25,32,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#533
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,8,25,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#534
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,8,26,33,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#535
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,24,29,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#536
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,24,30,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#537
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,25,28,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#538
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,25,30,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#539
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,26,28,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#540
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,26,29,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#541
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,11,26,30,33,38]]
Length 10
"0000111111111111111122222222222222222223355"

#542
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,13,23,28,34,39]]
Length 10
"0001111111111111111111222222222222222233355"

#543
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,13,23,30,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#544
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,13,26,28,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#545
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,3,13,26,28,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#546
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,6,27,33,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#547
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,6,28,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#548
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,7,24,33,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#549
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,7,25,31,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#550
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,7,25,34,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#551
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,7,26,33,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#552
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,8,23,33,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#553
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,8,24,33,35,37]]
Length 10
"0000111111111111111122222222222222222223355"

#554
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,8,25,31,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#555
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,8,25,32,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#556
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,24,27,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#557
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,24,29,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#558
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,24,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#559
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,24,30,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#560
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,25,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#561
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,25,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#562
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,25,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#563
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,25,30,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#564
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,26,27,33,38]]
Length 10
"0000111111111111111122222222222222222223355"

#565
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,26,28,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#566
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,11,26,29,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#567
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,23,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#568
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,23,28,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#569
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,23,28,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#570
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,23,30,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#571
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,26,27,32,38]]
Length 10
"0000111111111111111122222222222222222223355"

#572
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,4,13,26,28,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#573
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,9,21,26,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#574
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,10,20,25,35,39]]
Length 10
"0001111111111111111111222222222222222233355"

#575
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,10,21,26,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#576
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,12,21,26,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#577
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,12,21,26,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#578
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,12,22,26,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#579
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,13,20,26,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#580
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,13,20,26,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#581
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,7,13,22,26,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#582
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,10,19,25,35,38]]
Length 10
"0000111111111111111122222222222222222223355"

#583
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,11,20,25,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#584
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,11,20,25,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#585
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,11,20,26,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#586
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,11,21,26,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#587
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,12,19,25,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#588
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,12,19,25,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#589
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,12,19,26,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

#590
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,12,21,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#591
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,12,21,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#592
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,13,19,24,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#593
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,13,19,24,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#594
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,13,19,26,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#595
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,13,20,26,31,37]]
Length 10
"0000111111111111111122222222222222222223355"

#596
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,8,13,20,26,32,35]]
Length 10
"0000111111111111111122222222222222222223355"

#597
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,11,12,21,26,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

#598
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,11,12,22,26,27,33]]
Length 10
"0000111111111111111122222222222222222223355"

#599
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,11,13,20,26,27,34]]
Length 10
"0000111111111111111122222222222222222223355"

#600
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,11,13,20,26,30,31]]
Length 10
"0000111111111111111122222222222222222223355"

#601
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,5,27,31,35,36],[1,7,11,19,23,32,37],[1,9,12,20,24,28,38],[1,13,14,21,25,29,33],[2,11,13,22,26,28,31]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #12

Starting Configuration #13: [[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38]]
Length 9
Starting Configuration passed.
Number of Remaining Lines: 482
Starting DFS......
#602
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,5,29,34,37,39]]
Length 10
"0001111111111111111111222222222222222233355"

#603
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,5,30,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#604
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,6,28,33,38,39]]
Length 10
"0001111111111111111111222222222222222233355"

#605
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,6,28,34,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#606
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,6,29,33,36,39]]
Length 10
"0001111111111111111111222222222222222233355"

#607
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,3,6,29,34,36,37]]
Length 10
"0000111111111111111122222222222222222223355"

#608
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,6,27,32,37,38]]
Length 10
"0000111111111111111122222222222222222223355"

#609
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,6,27,33,36,38]]
Length 10
"0000111111111111111122222222222222222223355"

#610
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,6,29,33,35,36]]
Length 10
"0000111111111111111122222222222222222223355"

#611
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,11,24,28,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#612
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,11,24,29,32,39]]
Length 10
"0001111111111111111111222222222222222233355"

#613
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,11,24,29,34,36]]
Length 10
"0000111111111111111122222222222222222223355"

#614
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,23,29,33,39]]
Length 10
"0001111111111111111111222222222222222233355"

#615
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,23,29,34,37]]
Length 10
"0000111111111111111122222222222222222223355"

#616
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,24,27,34,38]]
Length 10
"0000111111111111111122222222222222222223355"

#617
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,24,29,31,39]]
Length 10
"0001111111111111111111222222222222222233355"

#618
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,24,29,34,35]]
Length 10
"0000111111111111111122222222222222222223355"

#619
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,24,30,31,38]]
Length 10
"0000111111111111111122222222222222222223355"

#620
[[0,1,2,15,16,17,18],[0,3,4,19,20,21,22],[0,5,6,23,24,25,26],[0,7,8,27,28,29,30],[0,9,10,31,32,33,34],[1,3,11,23,27,31,35],[1,5,12,19,28,32,36],[1,7,13,20,24,33,37],[1,9,14,21,25,29,38],[2,4,12,26,29,33,35]]
Length 10
"0000111111111111111122222222222222222223355"

Finish Subcase #13
Finish!

